The origin of the Moon within a terrestrial synestia

The giant impact hypothesis remains the leading theory for lunar origin. However, current models struggle to explain the Moon's composition and isotopic similarity with Earth. Here we present a new lunar origin model. High-energy, high-angular momentum giant impacts can create a post-impact structure that exceeds the corotation limit (CoRoL), which defines the hottest thermal state and angular momentum possible for a corotating body. In a typical super-CoRoL body, traditional definitions of mantle, atmosphere and disk are not appropriate, and the body forms a new type of planetary structure, named a synestia. Using simulations of cooling synestias combined with dynamic, thermodynamic and geochemical calculations, we show that satellite formation from a synestia can produce the main features of our Moon. We find that cooling drives mixing of the structure, and condensation generates moonlets that orbit within the synestia, surrounded by tens of bars of bulk silicate Earth (BSE) vapor. The moonlets and growing moon are heated by the vapor until the first major element (Si) begins to vaporize and buffer the temperature. Moonlets equilibrate with BSE vapor at the temperature of silicate vaporization and the pressure of the structure, establishing the lunar isotopic composition and pattern of moderately volatile elements. Eventually, the cooling synestia recedes within the lunar orbit, terminating the main stage of lunar accretion. Our model shifts the paradigm for lunar origin from specifying a certain impact scenario to achieving a Moon-forming synestia. Giant impacts that produce potential Moon-forming synestias were common at the end of terrestrial planet formation.

==> New_Figures/Script_locations.txt <==
#SJL 1/17
#This file contains the locations of the scripts used to make all the plots used in the origin of the Moon paper


Figure 1: Example post-impact structure contours
Figure1_example_structure_thermal_state.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/Figure1_Structure_example_contours/plot_figure1_structure_examples_3.py

Figure 2: Example post-impact structure profiles
Figure2_structure_example_profiles_C.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/Figure2_Structure_example_profiles/plot_figure2_structure_example_profiles_3.py

Figure 3: Cooling example time-steps
Figure3_cooling_contours.pdf
Produced by:/n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/Figure3_cooling_contours/plot_figure3_example_cooling_contours.py

Figure 4: Cooling example mass and pressure evolution
Figure4_cooling_properties.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/Figure4_cooling_properties/plot_figure4_cooling_properties.py

Figure 5:Condensation curves for BSE vapor
Condensation_curve_stack2.pdf
Produced by: Combination of condensation curves provided by Misha. This can be found in:

Figure 6:BSE phase diagram
BSE_phase_diagram_25May16_3.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/PaperII_Moon/Figures/BSE_phase_diagram/BSE_phase_diagram_25May16_3.ai

Figure 7: BSE phase diagram with added thermodynamic paths
BSE_phase_diagram_25May16_paths_5.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/PaperII_Moon/Figures/BSE_phase_diagram/BSE_phase_diagram_25May16_paths_5.ai

Figure 8: Evaporation of moonlets
Condensate_vaporisation2.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/Vaporisation_of_moonlets/advanced_calculation2.py

Figure 9: Moonlet boundary layer cartoon
Moon_in_the_structure_subM_V1.4.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/Vaporisation_of_moonlets/Cartoon/Moon_in_the_structure_subM_V1.4.ai

Figure 10: Composition of the Moon prediction
Moon_comp_fixed0_1Si_3.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/PaperII_Moon/Figures/Spider_diagrams/Moon_comp_fixed0_1Si_3.ai
Adapted from a plot from Misha

Figure 11: Likelyhood of impacts figure
High_energy_impact_likelyhood_Moon.pdf
Produced by: /Users/slock/Dropbox/Other_peoples_data/Quintana2016_impact_data/Moon_2016_paper/high_energy_impact_likelyhood_Moon_paper.py

Figure 12: Properties of post-impact states
Moon_impact_comparison.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_impact_comparison/Moon_impact_calc6.py 

Figure 13: Model summary cartoon
3D_cartoons_v3.2.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/Model_cartoons/Version7/3D_cartoons_v3.2.ai

SSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSSS
#SOM figures

Figure S1: Canonical moon masses with hybrid scaling laws
HCanonical_disk_masses_hist.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/Canonical_disk_masses/Disk_mass_calc_hist.py

Figure S2: Photosphere pressure
Photosphere_paper.pdf
/n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Photosphere_simple/photosphere_simple3_paper.py

Figure S3: Isotopic mixing
Mixing_mass_paper.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_impact_comparison/plot_mixing_mass_paper.py

Figure S4:Thermal equilibration demonstration using structure from Fig 3
FigureS4_thermal_equilibration.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/FigureS4_thermal_equilibration/plot_figureS4_thermal_equilibration.py

Figure S5: Extra cooling example. Quintana case.
FigureS5_extra_example_cooling_contours.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/FigureS5-7_cooling_extra_examples/plot_figure5-7_extra_example_cooling_contours.py (makes multiple plots)

Figure S6: Extra cooling example. Cuk&Stewart case.
FigureS6_extra_example_cooling_contours.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/FigureS5-7_cooling_extra_examples/plot_figure5-7_extra_example_cooling_contours.py (makes multiple plots)

Figure S7: Extra cooling example. Additional Canup 2012 case.
FigureS7_extra_example_cooling_contours.pdf
Produced by: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/Moon_paper_SPH_plots/FigureS5-7_cooling_extra_examples/plot_figure5-7_extra_example_cooling_contours.py (makes multiple plots)

Figure S8: Moon composition with varying Si concentration
Moon_comp_varying_Si_2.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/PaperII_Moon/Figures/Spider_diagrams/Moon_comp_varying_Si_2.ai
Adapted from a plot from Misha

Figure S9: Condensate composition with fixed K depletion
Moon_comp_fixedK_3.pdf
Produced by: /Users/simonlock/Dropbox/Sarah_research/Lunar_disk_paper/PaperII_Moon/Figures/Spider_diagrams/Moon_comp_fixedK_3.ai
Adapted from a plot from Misha


OOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOOO
#Scripts used to calculate other numbers (incomplete)

Decoupling masses: /n/gstore/Labs/Stewart_Lab/slock/lunar_disk/SPH_calcs/SPH_analysis_12_4_17.py
